Algorithmic patterns for $\mathcal{H}$-matrices on many-core processors

In this work, we consider the reformulation of hierarchical ($\mathcal{H}$) matrix algorithms for many-core processors with a model implementation on graphics processing units (GPUs). $\mathcal{H}$ matrices approximate specific dense matrices, e.g., from discretized integral equations or kernel ridge regression, leading to log-linear time complexity in dense matrix-vector products. The parallelization of $\mathcal{H}$ matrix operations on many-core processors is difficult due to the complex nature of the underlying algorithms. While previous algorithmic advances for many-core hardware focused on accelerating existing $\mathcal{H}$ matrix CPU implementations by many-core processors, we here aim at totally relying on that processor type. As main contribution, we introduce the necessary parallel algorithmic patterns allowing to map the full $\mathcal{H}$ matrix construction and the fast matrix-vector product to many-core hardware. Here, crucial ingredients are space filling curves, parallel tree traversal and batching of linear algebra operations. The resulting model GPU implementation hmglib is the, to the best of the authors knowledge, first entirely GPU-based Open Source $\mathcal{H}$ matrix library of this kind. We conclude this work by an in-depth performance analysis and a comparative performance study against a standard $\mathcal{H}$ matrix library, highlighting profound speedups of our many-core parallel approach.

==> batching_benchmark_aca_with_batching_cleaf_2048.txt <==
18 415.83022480000000000000
20 2427.34125980000000000000


==> batching_benchmark_aca_without_batching_cleaf_2048.txt <==
18 9346.10253900000000000000
20 77230.35312480000000000000


==> batching_benchmark_dense_with_batching_cleaf_2048.txt <==
18 904.94949940000000000000
20 3841.50219720000000000000


==> batching_benchmark_dense_without_batching_cleaf_2048.txt <==
18 2800.76430660000000000000
20 12026.64980460000000000000


==> batching_changing_benchmark_aca_with_batching_cleaf_1024.txt <==
18 21479.10898440000000000000
19 12849.86542980000000000000
20 8540.91093760000000000000
21 5999.12353500000000000000
22 4926.50273440000000000000
23 4573.64111320000000000000
24 4471.75400400000000000000
25 4548.30742180000000000000


==> batching_changing_benchmark_aca_with_batching_cleaf_2048.txt <==
18 12956.56660160000000000000
19 8056.46884760000000000000
20 5027.98925760000000000000
21 3415.78178720000000000000
22 2777.17314440000000000000
23 2503.48378880000000000000
24 2472.29721680000000000000
25 2358.25786140000000000000
26 2559.00405260000000000000
27 2586.88920900000000000000
28 2572.10019540000000000000
29 2573.40122060000000000000
30 2578.58549800000000000000


==> batching_changing_benchmark_dense_with_batching_cleaf_1024.txt <==
21 15400.80253900000000000000
22 6152.93417980000000000000
23 2705.27475600000000000000
24 1783.69050300000000000000
25 1413.76965340000000000000
26 1350.17111800000000000000
27 1377.35153820000000000000
28 1463.11330560000000000000
29 1420.29165040000000000000
30 1386.70170880000000000000


==> batching_changing_benchmark_dense_with_batching_cleaf_2048.txt <==
23 13236.82050800000000000000
24 6167.61103520000000000000
25 4327.48515640000000000000
26 3677.52749040000000000000
27 3603.34233400000000000000
28 3818.26811540000000000000
29 4045.42617180000000000000
30 4095.10156260000000000000


==> complexity_benchmark_with_precomputing_dim_2.txt <==
14 44.09339520000000000000
15 83.71046300000000000000
16 222.60006700000000000000
17 365.86572880000000000000
18 1053.76186500000000000000
19 1754.55832520000000000000
20 4685.82558600000000000000


==> complexity_benchmark_with_precomputing_dim_3.txt <==
15 194.12359620000000000000
16 620.14757100000000000000
17 1703.55178240000000000000
18 3104.10346680000000000000
19 9340.08281260000000000000


==> complexity_benchmark_without_precomputing_dim_2.txt <==
14 67.06183180000000000000
15 152.44828180000000000000
16 301.09418940000000000000
17 483.78375240000000000000
18 1330.61882320000000000000
19 2659.03129880000000000000
20 6221.80068360000000000000
21 11929.58554700000000000000
22 28796.51757820000000000000
23 57932.71953140000000000000
24 148755.80937500000000000000
25 360406.35000000000000000000


==> complexity_benchmark_without_precomputing_dim_3.txt <==
15 226.42476520000000000000
16 682.47487800000000000000
17 1823.22605000000000000000
18 3612.73305660000000000000
19 10516.26386720000000000000
20 26066.98632800000000000000
21 45578.06718740000000000000
22 124295.12968740000000000000
23 285423.15000000000000000000
24 493286.36250000000000000000
25 1262316.47500000000000000000


==> convergence_32768_dim_2_kernel_1.txt <==
1 2.408956e-02
2 1.386608e-02
4 1.195778e-03
8 5.601980e-06
16 5.609833e-09
32 1.866985e-10


==> convergence_32768_dim_2_kernel_2.txt <==
1 8.604948e-03
2 2.700182e-03
4 4.770753e-04
8 8.309517e-06
16 9.421524e-09
32 7.147803e-10


==> convergence_32768_dim_3_kernel_1.txt <==
1 3.168026e-02
2 1.832877e-02
4 1.891776e-03
8 6.523842e-04
16 1.020688e-05
32 7.986153e-08


==> convergence_32768_dim_3_kernel_2.txt <==
1 1.198592e-02
2 3.181955e-03
4 8.076158e-04
8 2.122906e-04
16 4.203328e-06
32 2.547889e-07


==> cpu_intel_h2lib_mvp_benchmark_dim_2.txt <==
14 43.72600000000000000000
15 103.21400000000000000000
16 352.46600000000000000000
17 2260.56800000000000000000
18 32159.39200000000000000000
19 292126.62600000000000000000


==> cpu_intel_h2lib_setup_benchmark_dim_2.txt <==
14 4388.770000
15 11252.280000
16 28688.120000
17 74851.540000
18 176873.430000
19 451297.810000


==> cpu_power8_h2lib_mvp_benchmark_dim_2.txt <==
14 1604.12600000000000000000
15 2315.79000000000000000000
16 2251.05000000000000000000
17 4919.89800000000000000000
18 8485.87600000000000000000
19 17247.13400000000000000000
20 39179.67400000000000000000


==> cpu_power8_h2lib_setup_benchmark_dim_2.txt <==
14 9098.62600000000000000000
15 23094.70800000000000000000
16 57590.14600000000000000000
17 138310.65000000000000000000
18 329070.24600000000000000000
19 783136.82200000000000000000
20 1846069.13200000000000000000


==> hmglib_setup_with_precomputing_dim_2.txt <==
14 77.1161
15 163.08
16 199.24
17 291.56
18 503.753
19 1343.65
20 2410.47


==> hmglib_setup_without_precomputing_dim_2.txt <==
14 52.6905
15 87.462
16 108.86
17 119.606
18 145.232
19 179.021
20 195.193
21 219.045
22 293.206
23 425.293
24 708.058
25 1194.2
26 2185.05


==> spatial_data_structure_benchmark_dim_2.txt <==
14 8.81773440000000000000
15 12.22028160000000000000
16 12.96773120000000000000
17 13.95025280000000000000
18 14.98128640000000000000
19 16.77870080000000000000
20 17.25072640000000000000
21 21.98796140000000000000
22 32.93182060000000000000
23 57.65611480000000000000
24 104.38126080000000000000
25 194.22265340000000000000
26 368.79993900000000000000


==> spatial_data_structure_benchmark_dim_3.txt <==
14 8.72689920000000000000
15 12.60565120000000000000
16 13.62414720000000000000
17 15.40050560000000000000
18 16.40002500000000000000
19 17.34984280000000000000
20 20.10620140000000000000
21 24.87471340000000000000
22 37.33875100000000000000
23 63.30477500000000000000
24 113.44850600000000000000
25 210.68783860000000000000
26 402.86675400000000000000


==> tree_traversal_benchmark_dim_2.txt <==
14 43.87272960000000000000
15 75.24172060000000000000
16 95.89273680000000000000
17 105.65527040000000000000
18 130.25052200000000000000
19 162.24181820000000000000
20 177.94195560000000000000
21 197.05693960000000000000
22 260.27451800000000000000
23 367.63717060000000000000
24 603.67661120000000000000
25 999.97923600000000000000
26 1816.24836420000000000000


==> tree_traversal_benchmark_dim_3.txt <==
14 49.11989140000000000000
15 72.43038640000000000000
16 89.97810680000000000000
17 119.59177700000000000000
18 151.18392920000000000000
19 176.77640380000000000000
20 214.43041400000000000000
21 239.50887160000000000000
22 345.11502060000000000000
23 535.71372080000000000000
24 923.90533460000000000000
25 1556.47224120000000000000
26 2934.80166020000000000000

